Energy-Efficient Data Transfer Optimization via Decision-Tree Based Uncertainty Reduction

The increase and rapid growth of data produced by scientific instruments, the Internet of Things (IoT), and social media is causing data transfer performance and resource consumption to garner much attention in the research community. The network infrastructure and end systems that enable this extensive data movement use a substantial amount of electricity, measured in terawatt-hours per year. Managing energy consumption within the core networking infrastructure is an active research area, but there is a limited amount of work on reducing power consumption at the end systems during active data transfers. This paper presents a novel two-phase dynamic throughput and energy optimization model that utilizes an offline decision-search-tree based clustering technique to encapsulate and categorize historical data transfer log information and an online search optimization algorithm to find the best application and kernel layer parameter combination to maximize the achieved data transfer throughput while minimizing the energy consumption. Our model also incorporates an ensemble method to reduce aleatoric uncertainty in finding optimal application and kernel layer parameters during the offline analysis phase. The experimental evaluation results show that our decision-tree based model outperforms the state-of-the-art solutions in this area by achieving 117% higher throughput on average and also consuming 19% less energy at the end systems during active data transfers.

==> images/decision_tree.eps_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be8, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'decision_tree.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{decision_tree.eps}}%
    \put(0.34665075,0.66472803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}    Node 1\\Root Contains\\All Log Entries\end{tabular}}}}%
    \put(0.12939174,0.46584067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node 2\\  4,9\end{tabular}}}}%
    \put(0.25734738,0.46514601){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node 3\\  5,10\end{tabular}}}}%
    \put(0.37695795,0.46931847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node 4\\  1,6\end{tabular}}}}%
    \put(0.49656851,0.46931848){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node 5\\  2,7\end{tabular}}}}%
    \put(0.62035154,0.46653683){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node 6\\  3,8\end{tabular}}}}%
    \put(0.24300407,0.53198304){\color[rgb]{0,0,0}\rotatebox{44.23851522}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BW < =5\end{tabular}}}}}%
    \put(0.31155996,0.51440932){\color[rgb]{0,0,0}\rotatebox{56.56868617}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5< BW < =8\end{tabular}}}}}%
    \put(0.39175911,0.50365627){\color[rgb]{0,0,0}\rotatebox{89.07245064}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8< BW < =10\end{tabular}}}}}%
    \put(0.46984026,0.50715795){\color[rgb]{0,0,0}\rotatebox{114.60239631}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10< BW <=15\end{tabular}}}}}%
    \put(0.49394496,0.56341559){\color[rgb]{0,0,0}\rotatebox{-56.99036939}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15 <BW\end{tabular}}}}}%
    \put(0.48587843,0.62744848){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth 0\end{tabular}}}}%
    \put(0.59292603,0.51440114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth 1\end{tabular}}}}%
    \put(0.65929432,0.63792056){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}= leaf node\end{tabular}}}}%
    \put(0.67087684,0.57268394){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}= non-leaf node\end{tabular}}}}%
    \put(0.21517522,0.64832009){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Tree1}\end{tabular}}}}%
    \put(0.2324196,0.35646762){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Tree2}\end{tabular}}}}%
    \put(0.34565568,0.37164777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}    Node 1\\Root Contains\\All Log Entries\end{tabular}}}}%
    \put(0.17577507,0.22546241){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node 2\\  4,9\end{tabular}}}}%
    \put(0.30376852,0.22936084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node  3\\  3,8\end{tabular}}}}%
    \put(0.55448649,0.23715771){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node  5\\  5,10\end{tabular}}}}%
    \put(0.3751586,0.08706804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node 6\\  2,7\end{tabular}}}}%
    \put(0.50243578,0.09681412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node 7\\  1,6\end{tabular}}}}%
    \put(0.49693252,0.33479209){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth 0\end{tabular}}}}%
    \put(0.55615337,0.28463036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth 1\end{tabular}}}}%
    \put(0.5736963,0.14623597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth 2\end{tabular}}}}%
    \put(0.23918286,0.2736546){\color[rgb]{0,0,0}\rotatebox{32.10458}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FS <= 40\end{tabular}}}}}%
    \put(0.44576466,0.29744092){\color[rgb]{0,0,0}\rotatebox{-33.271319}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100< FS\end{tabular}}}}}%
    \put(0.32945044,0.26877459){\color[rgb]{0,0,0}\rotatebox{54.068316}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40<FS \\<=50 \end{tabular}}}}}%
    \put(0.39848302,0.31760554){\color[rgb]{0,0,0}\rotatebox{-76.482812}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50 <FS \\<= 100\end{tabular}}}}}%
    \put(0.38971084,0.11928514){\color[rgb]{0,0,0}\rotatebox{61.908849}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200 =>FN\end{tabular}}}}}%
    \put(0.49031891,0.13638411){\color[rgb]{0,0,0}\rotatebox{118.4846}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200 < FN\end{tabular}}}}}%
    \put(0.41295991,0.23502522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Node 4\\1,2,6,7\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> surface_construction.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be8, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'surface_construction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1152bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{surface_construction.pdf}}%
  \end{picture}%
\endgroup%

